A strict error bound with separated contributions of the discretization and of the iterative solver in non-overlapping domain decomposition methods

This paper deals with the estimation of the distance between the solution of a static linear mechanic problem and its approximation by the finite element method solved with a non-overlapping domain decomposition method (FETI or BDD). We propose a new strict upper bound of the error which separates the contribution of the iterative solver and the contribution of the discretization. Numerical assessments show that the bound is sharp and enables us to define an objective stopping criterion for the iterative solver

==> diez_bornes_EET.txt <==
iterations	apf				separe           apf_seq
0		2127				305.464    15.163
1		26.463				71.785		15.163
2		56.214				62.805		15.163
3		33.558				47.456		15.163
4		22.55				29.802		15.163
5		17.13				20.9675		15.163
6		16.702				18.756		15.163
7		15.495				16.8202		15.163
8		15.324				15.89137	15.163
9		15.27				15.64637	15.163
10		15.253				15.35706	15.163
11		15.261				15.315306	15.163	
12		15.26				15.276145	15.163
13		15.26				15.26		15.163
14		15.26				15.26  		15.163
15		15.26				15.26		15.163
16		15.26				15.26		15.163
17		15.26				15.26		15.163
18		15.26				15.26		15.163
19		15.26				15.26		15.163
20		15.26				15.26		15.163



==> diez_separation.txt <==
iterations res		EET		somme
0	276.14		29.324		305.464
1	55.569		16.216		71.785
2	46.782		16.023		62.805
3	30.687		16.769		47.456
4	14.067		15.735		29.802
5	5.6025		15.365		20.9675
6	3.344		15.412		18.756
7	1.4592		15.361		16.8202
8	0.60937		15.282		15.89137
9	0.38837		15.258		15.64637
10	0.10406		15.253		15.35706
11	0.054306	15.261		15.315306
12	0.016145	15.26		15.276145
13	0.0086367	15.26		15.2686367
14	0.0019742	15.26		15.2619742
15	0.00086095	15.26	        15.26086095
16	0.00029601	15.26		15.26029601
17	0.000082543	15.26		15.260082543
18	0.000024471	15.26		15.260024471
19	6.6558E-006	15.26		15.2600066558
20	1.4182E-006	15.26		15.2600014182



==> poutre_pol_bornes_EET.txt <==
iterations	apf			separe          evraie_uD   
0		25.86			6.6297		 25.383     
1		2.0023			2.02561		1.1678		
2		1.8623			1.87239		0.88973		
3		1.8629			1.86357		0.88826	
4		1.8629			1.86293	        0.88826		
5		1.8629			1.86290          0.88826		
6		1.8629			1.86290		0.88826		
7		1.8629			1.86290		0.88826		



==> poutre_pol_separation.txt <==
iterations res		EET		somme           evraie_uN
0	4.842		1.7877		6.6297          4.7726
1	0.17911		1.8465		2.02561         0.90381
2	0.010795	1.8616		1.872395        0.88827
3	0.00067134	1.8629		1.863571        0.88826
4	0.000034916	1.8629		1.862934          0.88826
5	0.000002844	1.8629		1.862902          0.88826
6	1.219E-008	1.8629	        1.862900          0.88826
7	2.1443E-009	1.8629		1.862900          0.88826


